Reducing Street Parking Search Time via Smart Assignment Strategies

In dense metropolitan areas, searching for street parking adds to traffic congestion. Like many other problems, real-time assistants based on mobile phones have been proposed, but their effectiveness is understudied. This work quantifies how varying levels of user coordination and information availability through such apps impact search time and the probability of finding street parking. Through a data-driven simulation of Madrid's street parking ecosystem, we analyze four distinct strategies: uncoordinated search (Unc-Agn), coordinated parking without awareness of non-users (Cord-Agn), an idealized oracle system that knows the positions of all non-users (Cord-Oracle), and our novel/practical Cord-Approx strategy that estimates non-users' behavior probabilistically. The Cord-Approx strategy, instead of requiring knowledge of how close non-users are to a certain spot in order to decide whether to navigate toward it, uses past occupancy distributions to elongate physical distances between system users and alternative parking spots, and then solves a Hungarian matching problem to dispatch accordingly. In high-fidelity simulations of Madrid's parking network with real traffic data, users of Cord-Approx averaged 6.69 minutes to find parking, compared to 19.98 minutes for non-users without an app. A zone-level snapshot shows that Cord-Approx reduces search time for system users by 72% (range = 67-76%) in central hubs, and up to 73% in residential areas, relative to non-users.

==> Avg_search_times.csv <==
hour,greedy_comp_avg,agnostic_comp_avg,cutoff_comp_avg,greedy_drv_avg,agnostic_drv_avg,cutoff_drv_avg,oracle_drv_avg,oracle_comp_avg
0,5.381011288,5.813493837,7.16924976,8.526434426,2.714383095,2.412749408,2.42937287,5.842561306
1,9.340428389,10.10628369,13.25793664,13.63837737,3.27766463,2.236115843,2.933509844,10.15681511
2,5.262821272,5.454201183,9.990957981,8.368387508,2.59553696,1.699146515,2.323005579,5.481472189
3,2.606297549,2.61211782,7.460475513,5.209193246,2,1.441119691,1.79,2.625178409
4,1.1897579,1.19530247,4.954742198,3.10099889,1.624444444,1.422048998,1.453877777,1.201278982
5,1.634845242,1.701804219,4.973883275,3.13819242,1.846153846,1.129201681,1.652307692,1.71031324
6,5.622290137,6.087725402,8.876050842,8.56504065,2.962264151,2.354597701,2.651226415,6.118164029
7,12.42433536,14.00451502,15.03267062,14.2234562,4.637748233,3.741642298,4.150784669,14.0745376
8,18.08988489,20.1439873,20.18423341,19.29844728,9.941028105,6.598158225,8.897220154,20.24470724
9,19.11491064,21.10738591,21.028175,20.51550321,11.55943571,7.809547,10.34569496,21.21292284
10,17.78857813,19.67628747,19.894064,19.28901993,10.36321573,7.029231,9.275078078,19.77466891
11,17.08497404,19.00712907,19.363771,18.83971912,9.488130969,6.458397,8.491877217,19.10216472
12,17.48519373,19.42899781,19.698092,18.82969519,9.485593723,6.456742,8.489606382,19.5261428
13,17.63747079,19.67723665,19.894816,18.92828921,9.258723404,6.30875,8.286557447,19.77562283
14,17.62622483,19.64122568,19.866278,19.0653831,9.461625133,6.441107,8.468154494,19.73943181
15,17.82948887,19.72695183,19.934214,19.19672672,9.757752957,6.634276,8.733188897,19.82558659
16,17.78342119,19.7245283,19.932293,19.15549615,9.459898938,6.439981,8.46660955,19.82315094
17,18.53022943,20.48222573,20.532751,19.94695541,10.71127884,7.256279,9.586594562,20.58463686
18,18.7580729,20.69507761,20.701431,19.9560672,11.00448109,7.44754,9.849010576,20.798553
19,19.02254894,20.9506427,20.90396,20.10461644,11.33842531,7.665378,10.14789065,21.05539591
20,18.75733977,20.75160454,20.746227,19.99233246,11.11554114,7.519987,9.94840932,20.85536256
21,17.33922116,19.3165745,19.609,19.0098221,9.143988229,6.233906,8.183869465,19.41315737
22,14.49631843,16.21168156,17.148445,17.72209436,5.397923875,3.790279,4.831141868,16.29273997
23,12.14018729,13.05618789,14.647791,15.78109582,3.547570258,2.583259,3.175075381,13.12146883

